QuAILoRA: Quantization-Aware Initialization for LoRA

QLoRA reduces the memory-cost of fine-tuning a large language model (LLM) with LoRA by quantizing the base LLM. However, quantization introduces quantization errors that negatively impact model performance after fine-tuning. In this paper we introduce QuAILoRA, a quantization-aware initialization for LoRA that mitigates this negative impact by decreasing quantization errors at initialization. Our method spends a small amount of computational overhead to compute this quantization-aware initialization, without increasing the memory-cost of fine-tuning. We evaluate our method on several causal language modeling and downstream evaluation tasks using several different model sizes and families. We observe that almost all LLMs fined-tuned with QuAILoRA achieve better validation perplexity. When evaluated on downstream tasks, we find that QuAILoRA yields improvements proportional to the negative effect of quantization error. On average, applying QuAILoRA to 4-bit QLoRA models yields 75% of the validation perplexity decrease and 86% of the downstream task accuracy increase as doubling the quantization precision to 8-bit, without increasing GPU memory utilization during fine-tuning.

==> reviewer_comments.txt <==
Several additional comments on the paper:
- in abstract, I think it is better to add concrete performance numbers
- in optimization, s=2000 is a magic number that might raise some reviewers' concerns. If possible, run a simple ablation study to validate this choice. 
- in experimental results section, several places that digests the table results need improvement -- basically, I can't easily connect the claimed improvement to the referred table. Some mentioned to refer to appendix, but I think it makes more sense to highlight those significant improvement in the main paper. For example, 
1. Page 5 bottom, "Averaging across LLaMa-13b, BLOOM-560m, BLOOM-3b, Pythia-70m, Pythia-410m, and Pythia-12b, the reduction in validation perplexity that results from initializing a 4-bit QLoRA model with our method is on average 71% of that which results from doubling the quantization precision to 8-bit precision."   -- 71% is a huge improvement, but it is difficult to catch how this improvement is computed. In addition, it seems that only a subset of rows in Table 2 are used, which might raise concerns of unfair comparisons.
2. Page 7 top, "Averaged over all experiments, the increase in accuracy observed for the 4-bit QuAILoRA model over the corresponding 4-bit QLoRA model is 65% that of the increase in accuracy observed for the 8-bit QLoRA model over the corresponding 4-bit QLoRA model. For the validation splits, the average increase is 43% (see appendix section A)." -- Again 65% is a huge improvement, but it is unclear how it is computed. 
3. Page 7 middle, "Averaged over all experiments, the increase in accuracy observed for the 4-bit QuAILoRA model on the validation splits over the corresponding 4-bit QLoRA model is 43% that of the increase in accuracy observed for the 8-bit QLoRA model over the corresponding 4-bit QLoRA model." -- same thing, I can't connect this claim to the performance table 4. Consider to add extra rows to directly highlight these numbers.

For me, these huge improves should be in the main paper. If the paper can't fit these extra contents, then keep the average performance number and move those middle columns, e.g., individual task performance, to appendix.

Please feel free to connect the first author with me, if any of the above comments is still unclear.
